Non-invasive Focusing Through Scattering Layers Using Speckle-Correlations

Angular speckle correlations known as the 'memory-effect' have recently been exploited for non-invasive imaging through scattering layers. Here, we show how the imaging information obtained from speckle correlations can be used as a noninvasive feedback mechanism for wavefront shaping. We utilize this feedback to demonstrate guide-star free noninvasive focusing of coherent light through highly scattering layers.

==> paper.txt <==
Fig 1:
1) add speckle grain size on the diffuser: 
sigma'_x=\lambda L / D

2) please change "D" to "D_{obj}" all over manuscript

3) please make the arrow between camera and SLM dashed, and with a bigger ead

4) please add to the black lines  for the lengths of D',D and L arrow-heads on both sides (you can make these lines thinner

5) please change \sigma_x to d_{speckle} all over manuscript (its easier to understand, and you also use it in Fig.4)


Fig 2:
1) make all fonts much larger
2) put titles z=5mm, z=10mm... above top figures, or perhaps better change the titles to I(x,y,z=??), 
3) change the top-right title to I(x,y,z-->\inf)
4) in (f,g,h) Instead of F.T.[] change to "F{}" using the fancy "F" of Fourier transform: \mathcal{F} in laTex
5) there is some diagonal white line in (g) that needs to be omitted
6) change the title of (a) to:
" I_{object}=|E_{object}|^2
7) change the title of (e) to E_{object} \star E_object
8) add a colorbar (normalized 0-1) somewhere
9) please make the figure larger so that it takes the full width of the column

Fig 3:
1) please make colorbars height the same as subfigure height.
2) something is wrong with the colorbars of (f) and (i): one has two zeros, other is all negative?? Could you please use the same [0,1] colorbar to all aurocorrelation figures, like you do in Fig.4 - what you do there is perfect
3) it is not clear what's going on in (i) at all. Something seems wrong
4) remove the title of (j)
5) change the left yaxis title in (j) to "PBR"
6) in (j): you need to use dashed lines for two traces (currently all 4 are solid lines).  
7) normalize the camera figures such that the maximum intensity in the initial one in (b) is (1), (then the second one would be ~30 probably, and the last one, ~7)
8)  make the fonts of the colorbars larger.
9) please reduce the space between the imagees subfigures and make them larger
10) make the font-size in (j) a bit larger
11) plesae change the titles of (b,e,h) to "I_{cam}", please change the titles of (c,f,i) to \mathcal{F}[I_{cam}]
12) remove σr from (c),(g),(i)

Fig 4:
1) Please change as in all other figures F.T to \mathcal{F}
2) please normalize camera images such that the max intensity in (b) is =1
3) plesae change the titles of (b,e) to "I_{cam}", please change the titles of (c,f) to \mathcal{F}[I_{cam}]

Fig 5:
1) please remove title
2) please make all fonts larger
3) please change the xlabel to not be in italics. also change d_obj to D_obj
